Adaptive Reward-Poisoning Attacks against Reinforcement Learning

In reward-poisoning attacks against reinforcement learning (RL), an attacker can perturb the environment reward $r_t$ into $r_t+\delta_t$ at each step, with the goal of forcing the RL agent to learn a nefarious policy. We categorize such attacks by the infinity-norm constraint on $\delta_t$: We provide a lower threshold below which reward-poisoning attack is infeasible and RL is certified to be safe; we provide a corresponding upper threshold above which the attack is feasible. Feasible attacks can be further categorized as non-adaptive where $\delta_t$ depends only on $(s_t,a_t, s_{t+1})$, or adaptive where $\delta_t$ depends further on the RL agent's learning process at time $t$. Non-adaptive attacks have been the focus of prior works. However, we show that under mild conditions, adaptive attacks can achieve the nefarious policy in steps polynomial in state-space size $|S|$, whereas non-adaptive attacks require exponential steps. We provide a constructive proof that a Fast Adaptive Attack strategy achieves the polynomial rate. Finally, we show that empirically an attacker can find effective reward-poisoning attacks using state-of-the-art deep RL techniques.

==> figures/sftp-config.json <==
{
    // The tab key will cycle through the settings when first created
    // Visit http://wbond.net/sublime_packages/sftp/settings for help
    
    // sftp, ftp or ftps
    "type": "sftp",

    "save_before_upload": true,
    "upload_on_save": false,
    "sync_down_on_open": false,
    "sync_skip_deletes": false,
    "sync_same_age": true,
    "confirm_downloads": false,
    "confirm_sync": true,
    "confirm_overwrite_newer": false,
    
    "host": "aurora.cs.wisc.edu",
    "user": "zhangxz1123",
    "password": "Sei931123",
    "port": "22",
    
    "remote_path": "/u/z/h/zhangxz1123/PPRL/Online/code/figures/",
    "ignore_regexes": [
        "\\.sublime-(project|workspace)", "sftp-config(-alt\\d?)?\\.json",
        "sftp-settings\\.json", "/venv/", "\\.svn/", "\\.hg/", "\\.git/",
        "\\.bzr", "_darcs", "CVS", "\\.DS_Store", "Thumbs\\.db", "desktop\\.ini"
    ],
    //"file_permissions": "664",
    //"dir_permissions": "775",
    
    //"extra_list_connections": 0,

    "connect_timeout": 30,
    //"keepalive": 120,
    //"ftp_passive_mode": true,
    //"ftp_obey_passive_host": false,
    //"ssh_key_file": "~/.ssh/id_rsa",
    //"sftp_flags": ["-F", "/path/to/ssh_config"],
    
    //"preserve_modification_times": false,
    //"remote_time_offset_in_hours": 0,
    //"remote_encoding": "utf-8",
    //"remote_locale": "C",
    //"allow_config_upload": false,
}

